Engineering Swarms of Cyber-Physical Systems with the CPSwarm Workbench

Engineering swarms of cyber-physical systems (CPSs) is a complex process. We present the CPSwarm workbench that creates an automated design workflow to ease this process. This formalized workflow guides the user from modeling, to code generation, to deployment, both in simulation and on CPS hardware platforms. The workbench combines existing and emerging tools to solve real-world CPS swarm problems. As a proof-of-concept, we use the workbench to design a swarm of unmanned aerial vehicles (UAVs) and unmanned ground vehicles (UGVs) for a search and rescue (SAR) use case. We evaluate the resulting swarm behaviors on three levels. First, abstract simulations for rapid prototyping. Second, detailed simulation to test the correctness of the results. Third, deployment on hardware to demonstrate the applicability. We measure the swarm performance in terms of area covered and victims rescued. The results show that the performance of the swarm is proportional to its size. Despite some manual steps, the proposed workbench shows to be well suited to ease the complicated task of deploying a swarm of CPSs.

==> data/real_time_factor/real_time_factor_ros.txt <==
uav rtf
1 0.999304092147401
2 0.988319874333863
4 0.647485052831675
8 0.202579523578545


==> data/sim_netlogo/timeNL_100.txt <==
uav time ci
1 138670 5798.22231342789 
2 70001.4 3043.29304046083 
4 34355.06 1270.06953833084 
8 17305.72 555.603940345951 


==> data/sim_netlogo/timeNL_50.txt <==
uav time ci
1 8480.84 62.6655180323014 
2 4203.9 40.4070279893285 
4 2087.86 19.2975614208599 
8 1038.6 7.61715091376823 


==> data/sim_netlogo/timeNL_75.txt <==
uav time ci
1 17025.58 139.778859510876 
2 8502.6 66.7525758979082 
4 4214.24 33.514704657573 
8 2108.9 22.795861429719 


==> data/sim_netlogo/timeNL_88.txt <==
uav time ci
1 26057.28 242.686164282724 
2 13088.14 108.572186961348 
4 6510.78 52.6681274398134 
8 3269.48 28.494131139385 


==> data/sim_netlogo/timeNL_94.txt <==
uav time ci
1 35032.16 338.57569022067 
2 17382.86 151.986976596825 
4 8693.46 81.544765456345 
8 4353.14 36.7207623611312 


==> data/sim_netlogo/timeNL_97.txt <==
uav time ci
1 43945.92 457.253654520529 
2 21830.72 227.423848016719 
4 10872.4 109.865040017115 
8 5447.76 48.3755040218839 


==> data/sim_netlogo/timeNL_SAR_1_1.txt <==
victims timeF timeR ciF ciR
1 14442.08 14563.26 0 0 
2 6806.58 6921.94 0 0 
4 3006.84 3133.12 0 0 
8 1685.96 1802.28 0 0 
16 665.86 788.28 0 0 
32 378.46 505.18 0 0 


==> data/sim_netlogo/timeNL_SAR_1_100.txt <==
victims timeF timeR ciF ciR
1 14442.08 14563.26 0 0 
2 18221.94 18457.74 0 0 
4 26482.62 26957.4 0 0 
8 37361.26 38303.86 0 0 
16 48713.56 50616.22 0 0 
32 55534.54 59254.88 0 0 


==> data/sim_netlogo/timeNL_SAR_1_50.txt <==
victims timeF timeR ciF ciR
1 14442.08 14563.26 0 0 
2 6806.58 6921.94 0 0 
4 7029.08 7284.48 0 0 
8 8501.12 8966.52 0 0 
16 9367.18 10317.02 0 0 
32 10259.74 12134.44 0 0 


==> data/sim_netlogo/timeNL_SAR_1_75.txt <==
victims timeF timeR ciF ciR
1 14442.08 14563.26 0 0 
2 18221.94 18457.74 0 0 
4 14323.02 14690.74 0 0 
8 17448.44 18154.68 0 0 
16 17591.96 19020.4 0 0 
32 19636.68 22450.34 0 0 


==> data/sim_netlogo/timeNL_SAR_1_90.txt <==
victims timeF timeR ciF ciR
1 14442.08 14563.26 0 0 
2 18221.94 18457.74 0 0 
4 26482.62 26957.4 0 0 
8 37361.26 38303.86 0 0 
16 32741.5 34528.82 0 0 
32 30327.02 33720.14 0 0 


==> data/sim_netlogo/timeNL_SAR_2_1.txt <==
victims timeF timeR ciF ciR
1 6047.18 6163.7 0 0 
2 3166.22 3290.76 0 0 
4 1212.08 1323.3 0 0 
8 672.46 791.12 0 0 
16 341.16 448.8 0 0 
32 160.24 247.2 0 0 


==> data/sim_netlogo/timeNL_SAR_2_100.txt <==
victims timeF timeR ciF ciR
1 6047.18 6163.7 0 0 
2 10065.52 10310.12 0 0 
4 10863.92 11357.52 0 0 
8 16199.14 17155.9 0 0 
16 24016.86 25942 0 0 
32 28371.34 32153.56 0 0 


==> data/sim_netlogo/timeNL_SAR_2_50.txt <==
victims timeF timeR ciF ciR
1 6047.18 6163.7 0 0 
2 3166.22 3290.76 0 0 
4 3772.98 4009.8 0 0 
8 3964.9 4419.84 0 0 
16 4586.4 5559.36 0 0 
32 4888.12 6782.64 0 0 


==> data/sim_netlogo/timeNL_SAR_2_75.txt <==
victims timeF timeR ciF ciR
1 6047.18 6163.7 0 0 
2 10065.52 10310.12 0 0 
4 6210.44 6570.4 0 0 
8 7248.72 7959.64 0 0 
16 8588.86 10030.18 0 0 
32 9530.84 12379.28 0 0 


==> data/sim_netlogo/timeNL_SAR_2_90.txt <==
victims timeF timeR ciF ciR
1 6047.18 6163.7 0 0 
2 10065.52 10310.12 0 0 
4 10863.92 11357.52 0 0 
8 16199.14 17155.9 0 0 
16 15737.26 17544.88 0 0 
32 16515.58 19968.32 0 0 


==> data/sim_netlogo/timeNL_SAR_4_1.txt <==
victims timeF timeR ciF ciR
1 2984.76 3100.28 0 0 
2 1575.22 1685.44 0 0 
4 891.28 1016.96 0 0 
8 387.14 500.84 0 0 
16 210.7 318.52 0 0 
32 92.14 154.7 0 0 


==> data/sim_netlogo/timeNL_SAR_4_100.txt <==
victims timeF timeR ciF ciR
1 2984.76 3100.28 0 0 
2 4349.02 4590.54 0 0 
4 5922.82 6419.46 0 0 
8 8612.68 9555.5 0 0 
16 11093.96 12996.92 0 0 
32 12963.04 16679.54 0 0 


==> data/sim_netlogo/timeNL_SAR_4_50.txt <==
victims timeF timeR ciF ciR
1 2984.76 3100.28 0 0 
2 1575.22 1685.44 0 0 
4 1731.28 1979.82 0 0 
8 1871.16 2356.3 0 0 
16 2227.54 3160.74 0 0 
32 2434.62 4285.98 0 0 


==> data/sim_netlogo/timeNL_SAR_4_75.txt <==
victims timeF timeR ciF ciR
1 2984.76 3100.28 0 0 
2 4349.02 4590.54 0 0 
4 2708.56 3083.84 0 0 
8 3702.86 4418.24 0 0 
16 3977.82 5406.02 0 0 
32 4805.64 7606.38 0 0 


==> data/sim_netlogo/timeNL_SAR_4_90.txt <==
victims timeF timeR ciF ciR
1 2984.76 3100.28 0 0 
2 4349.02 4590.54 0 0 
4 5922.82 6419.46 0 0 
8 8612.68 9555.5 0 0 
16 7182.02 8977.08 0 0 
32 7765.22 11145.66 0 0 


==> data/sim_netlogo/timeNL_SAR_8_1.txt <==
victims timeF timeR ciF ciR
1 1912.4 2025.9 0 0 
2 826.58 956 0 0 
4 419.48 534.9 0 0 
8 223.44 313.22 0 0 
16 90.96 166.74 0 0 
32 45.38 89.08 0 0 


==> data/sim_netlogo/timeNL_SAR_8_100.txt <==
victims timeF timeR ciF ciR
1 1912.4 2025.9 0 0 
2 2342.04 2585.16 0 0 
4 3082.68 3551.02 0 0 
8 4033.94 4979.14 0 0 
16 5618.26 7449.16 0 0 
32 6484.1 10300.44 0 0 


==> data/sim_netlogo/timeNL_SAR_8_50.txt <==
victims timeF timeR ciF ciR
1 1912.4 2025.9 0 0 
2 826.58 956 0 0 
4 927.46 1169.06 0 0 
8 1121.82 1593.48 0 0 
16 1046.16 1987.82 0 0 
32 1200.62 3064.96 0 0 


==> data/sim_netlogo/timeNL_SAR_8_75.txt <==
victims timeF timeR ciF ciR
1 1912.4 2025.9 0 0 
2 2342.04 2585.16 0 0 
4 1647.94 2012.16 0 0 
8 2024.62 2721.8 0 0 
16 2158.48 3595.74 0 0 
32 2200.08 5052.98 0 0 


==> data/sim_netlogo/timeNL_SAR_8_90.txt <==
victims timeF timeR ciF ciR
1 1912.4 2025.9 0 0 
2 2342.04 2585.16 0 0 
4 3082.68 3551.02 0 0 
8 4033.94 4979.14 0 0 
16 4069.8 5866.96 0 0 
32 3602.8 7071.4 0 0 


==> data/sim_ros/time_100.txt <==
uav time ci
1 0 0
2 0 0
4 0 0
8 4897.706 267.929084545


==> data/sim_ros/time_50.txt <==
uav time ci
1 4034.43521813 56.8119976129
2 2066.89676651 29.8068590391
4 1012.35419004 17.5905376012
8 367.44631839 29.6434604602


==> data/sim_ros/time_75.txt <==
uav time ci
1 8019.75618535 126.339300211
2 4085.86950598 50.9193671091
4 2033.17379729 30.5470523199
8 676.644896303 51.5681840985


==> data/sim_ros/time_88.txt <==
uav time ci
1 12328.9289871 181.949772681
2 6125.56151357 73.5465144187
4 3074.17737526 48.2142144526
8 948.561863872 61.5392464094


==> data/sim_ros/time_94.txt <==
uav time ci
1 16635.9846022 189.698117197
2 8198.25184924 109.168359317
4 4115.37938056 40.5704271258
8 1229.08781279 82.6651942595


==> data/sim_ros/time_97.txt <==
uav time ci
1 20984.8369855 302.787543295
2 10261.9611687 70.3641006243
4 5157.28187456 55.6560666257
8 1438.50943299 92.7816084994

